A Galactic Interloper: A Study of the Cam OB1 Association's Clusters and its Visitor from the Perseus Arm

Within the molecular clouds of the Camelopardis OB1 association exists a region previously noted as one subgroup. However, bulk clustering from Gaia astrometry has recently shown three distinctive kinematically coherent groups, all found in a similar location in the sky ($137 \lessapprox l\lessapprox145$ and $-2\lessapprox b \lessapprox5$) and at a similar distance ($\sim$1kpc). In this work, we derive from first principles the three proposed clusters in this region, refine the membership list and cluster ages, and, for the first time, examine the 3D structure, motion, and origin of the clusters. Using clustering of Gaia data in 3D position + 2D velocity space, supplemented by available SDSS-V radial velocities, we find the clusters of ages 10, 15.8, and 20 Myr with members numbering 140, 469, and 184, respectively. All three clusters overlap currently in 3D space. Tracing their previous location, based on present-day motions, shows that each cluster originated in its own distinct region and exhibited no influence on each other's formation. Two of the clusters trace their origin to different areas within the Cam OB1 association, with the oldest cluster tracing its origins to the near edge of the Perseus arm, in the direction of the Per OB1 or Cas 0B6 associations. Overall, this work illustrates how different stellar groups, even those originating in a different spiral arm, can visit and pass through each other as they travel through the Galaxy.

==> Table_2.txt <==
Title: A Galactic Interloper: A Study of the Cam OB1 Association's Clusters and its Visitor from the Perseus Arm
Authors: Joseph Mullen, Amanda Mast, Marina Kounkel, Keivan Stassun, Alexandre Roman-Lopes, and Jonathan Tan
Table: Table 2
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 18 I18    ---      Name     Gaia DR3 Source ID
  20- 26 F7.3   deg      GLON     Galactic longitude
  28- 33 F6.3   deg      GLAT     Galactic latitude
  35- 39 F5.2   mas/yr   pmRA     Proper motion in Right Ascension
  41- 44 F4.2   mas/yr e_pmRA     Mean error on the proper motion in Right Ascension
  46- 50 F5.2   mas/yr   pmDE     Proper motion in Declination
  52- 55 F4.2   mas/yr e_pmDE     Mean error on the proper motion in Declination
  57- 63 F7.2   km/s     RVel     Radial velocity
  65- 69 F5.2   mag      J        The J band magnitude
  71- 75 F5.2   mag      H        The H band magnitude
  77- 81 F5.2   mag      K        The K band magnitude
  83- 83 I1     ---      Cluster  Cluster designation
--------------------------------------------------------------------------------
462947141792608256 139.643  2.475  0.35 0.02  0.64 0.02         12.46 12.02 11.91 2 
462934497409493248 139.900  2.423  0.30 0.01  0.86 0.02          9.54  9.45  9.34 2 
462930065003274368 140.005  2.347  0.60 0.02  0.46 0.02  -35.02 12.96 12.61 12.46 2 
462930305521422976 140.057  2.416  0.11 0.07  0.37 0.07         14.39 13.68 13.44 2 
462180816549810816 140.105  2.401  0.55 0.03  0.64 0.03         13.24 12.92 12.77 2 
462924120768568064 139.975  2.218  0.30 0.02 -1.01 0.02         12.48 11.75 11.03 3 
462185626912206208 141.656  1.989 -2.10 0.08 -1.00 0.07         14.45 13.64 13.55 1 
461824162464241792 141.501  1.861 -2.12 0.02 -1.10 0.02         12.22 11.89 11.77 1 
461907416109726336 140.545  0.437  0.18 0.02  0.64 0.02         12.68 12.37 12.25 2 
461764273439935616 141.504  0.914 -1.99 0.04 -0.89 0.05   -4.10 13.51 12.99 12.83 1 
461850619463484032 141.000  1.328  0.54 0.07 -1.23 0.08         14.14 13.26 13.00 3 
461844915746895744 141.073  1.392  0.51 0.08 -1.56 0.11         14.61 13.71 13.52 3 
461709366576854528 140.888  0.323  0.49 0.05  0.40 0.06         13.37 12.90 12.59 2 
461705243408180736 140.986  0.516 -1.88 0.06 -0.77 0.07         14.48 13.78 13.58 1 
461845117604521600 141.058  1.424  0.66 0.05 -1.38 0.06         13.99 13.35 13.18 3 
461794269491357824 141.247  1.407  0.58 0.06 -1.28 0.07   -8.61 13.73 12.90 12.64 3 
461841342334222592 141.214  1.389  0.51 0.01 -1.72 0.02   -3.52  8.02  7.96  7.87 3 
461841685931478656 141.224  1.444  0.46 0.01 -1.79 0.02         10.86 10.73 10.58 3 
461851512816555392 140.958  1.312  0.38 0.02 -1.64 0.02   -2.37 12.50 12.32 12.13 3 
461839899225113088 141.195  1.359  0.60 0.08 -1.61 0.08                           3 
461839933584845824 141.191  1.377 -1.99 0.04 -0.87 0.04         13.98 13.50 13.36 1 
461865291072403712 141.245  1.512  0.57 0.02 -1.25 0.02  -11.07 11.37 11.12 11.01 3 
461844743948211072 141.027  1.364  0.38 0.08 -1.62 0.10         14.53 13.62 13.40 3 
461856769856635264 140.996  1.370  0.49 0.02 -1.63 0.02         11.80 11.37 11.19 3 
461843060320994432 141.149  1.485  0.50 0.06 -1.61 0.07         14.32 13.52 13.35 3 
461844052454936576 141.117  1.411 -1.99 0.02 -0.83 0.02         11.68 11.52 11.40 1 
461883123776599936 141.020  1.600  0.58 0.02 -1.30 0.02  -41.49 12.58 12.34 12.22 3 
462186485905697408 141.608  1.898  0.74 0.03 -1.38 0.03         13.52 13.14 13.00 3 
462183187370825984 141.668  1.865 -2.11 0.01 -1.16 0.02         12.27 12.12 12.07 1 
461743382717676672 140.881  0.705 -1.96 0.03 -0.57 0.03         12.96 12.55 12.44 1 
461866871620360448 141.162  1.588  0.47 0.01 -1.69 0.01         11.16 11.02 10.95 3 
461842128306192512 141.203  1.513  0.48 0.01 -1.70 0.01         10.87 10.69 10.58 3 
461866012627318528 141.241  1.602  0.56 0.12  0.78 0.13         15.29 14.59 14.53 2 
461762418014054144 141.581  1.020 -1.99 0.02 -0.97 0.02  -14.50 12.74 12.44 12.28 1 
461846461935073024 141.116  1.551  0.36 0.01 -1.63 0.02  -22.85 11.35 11.09 10.96 3 
461867799333286016 141.218  1.638  0.55 0.02 -1.31 0.02  -37.08 10.09  9.98  9.92 3 
461867833693018240 141.228  1.659 -2.40 0.07 -0.70 0.07         14.47 13.79 13.49 1 
461726718244951424 141.154  0.659 -1.79 0.10 -0.94 0.09         14.96 14.11 13.76 1 
461861885155738752 140.879  1.511  0.56 0.01 -1.32 0.02   -9.06 11.80 11.60 11.50 3 
450174596247389696 141.750  1.970 -1.78 0.06 -0.77 0.05         14.27 13.63 13.49 1 
461858144246142464 140.978  1.444  0.30 0.09 -1.75 0.10         14.38 13.51 13.23 3 
461815160212920576 141.435  1.574 -1.96 0.07 -1.06 0.08                           1 
461815778688218496 141.417  1.551  0.52 0.03 -1.42 0.03 -106.80 12.56 11.88 11.65 3 
461815538170024704 141.456  1.613  0.18 0.06 -1.46 0.07         14.75 14.26 14.06 3 
461971114765702400 140.223  0.473  0.59 0.38 -1.40 0.28         12.54 12.18 12.02 3 
461933117193863168 140.337  0.762 -1.80 0.03 -1.23 0.03         13.25 12.83 12.68 1 
461237882249095680 139.588  0.302  0.10 0.05  0.49 0.05         14.06 13.58 13.37 2 
462055781460275584 140.632  1.549 -1.83 0.02 -0.88 0.03   -3.50 11.64 11.35 11.24 1 
462062034932654720 140.569  1.548  0.67 0.02 -1.90 0.02  -11.73 12.42 11.76 11.00 3 
462767165482963072 139.490  0.809  0.53 0.02 -1.55 0.03         12.84 12.53 12.36 3 
462204520468218624 141.402  2.011 -2.18 0.01 -0.95 0.01   -6.65 11.68 11.56 11.53 1 
462204868361800576 141.392  2.047 -1.91 0.12 -0.92 0.12         14.59 13.75 13.46 1 
462197098764728960 141.551  2.196 -2.37 0.08 -0.97 0.09  -25.03 11.30 11.09 11.00 1 
462190093678161152 141.532  2.039 -2.24 0.01 -0.84 0.01         11.41 11.23 11.16 1 
462197515381526656 141.640  2.254 -1.95 0.05 -0.72 0.06         14.60 13.88 13.56 1 
462194697882963584 141.707  2.293  0.12 0.10  0.51 0.11         15.62 14.82 14.67 2 
462195041480334720 141.676  2.307 -1.58 0.01 -0.60 0.02         11.25 10.76 10.59 1 
461829660022360832 141.349  1.936 -2.25 0.02 -1.08 0.02         11.89 11.75 11.65 1 
462780359623162880 139.871  1.138  0.69 0.07  0.57 0.07         14.89 14.36 14.09 2 
462253723613901696 141.219  2.034  0.64 0.10 -1.21 0.09         14.18 13.36 13.04 3 
461880954813480320 141.167  1.943  0.64 0.11 -1.34 0.10         14.84 14.00 13.80 3 
461966377421019520 140.480  1.328  0.80 0.06  0.31 0.08         14.91 14.34 14.12 2 
462049042650731520 140.647  1.443  0.23 0.10 -1.43 0.12         14.94 14.01 13.74 3 
461864775675511040 140.867  1.606  0.59 0.02  0.42 0.02         12.27 11.94 11.78 2 
461878966248304768 141.138  1.852  0.76 0.05 -1.35 0.05         13.56 12.82 12.61 3 
461876629785937024 141.257  1.903  0.84 0.01 -1.12 0.01         11.87 11.69 11.58 3 
462224659575564928 141.661  2.572 -1.90 0.02 -0.75 0.02   -5.77 13.14 12.83 12.71 1 
461878450852113024 141.175  1.790  0.69 0.05 -1.31 0.04         13.80 13.11 12.90 3 
450214831501157376 141.893  2.503 -1.80 0.02 -1.18 0.02         12.71 12.37 12.24 1 
462072686451477376 140.517  1.693  0.75 0.06 -1.92 0.05         13.77 13.12 12.86 3 
462198546173661056 141.599  2.275 -1.98 0.08 -0.75 0.09         14.50 13.71 13.46 1 
461880512436351488 141.104  1.914  0.49 0.09 -1.21 0.08         14.66 13.82 13.61 3 
462119175178729728 140.247  1.675  0.48 0.07 -1.62 0.06         14.02 13.37 13.18 3 
462119209538458112 140.252  1.692  0.33 0.07 -1.79 0.07         14.10 13.38 13.15 3 
462112951765318016 140.286  1.456 -0.28 0.08  0.74 0.08         14.75 14.02 13.91 2 
462798329766268928 139.699  1.294  0.34 0.03 -1.66 0.03  -59.80 12.63 11.87 11.11 3 
461873365610858368 141.089  1.728 -1.96 0.04 -0.82 0.03         13.62 13.19 13.07 1 
461883875390149632 141.010  1.705 -1.95 0.15 -0.77 0.12         14.92 14.07 13.81 1 
462211327996293760 141.522  2.338 -1.92 0.07 -0.98 0.07         14.31 13.57 13.36 1 
462029255743260800 139.947  1.131 -1.79 0.03 -0.83 0.04         13.52 13.09 12.93 1 
462095501318518784 140.565  1.857  0.18 0.01  0.23 0.02         11.51 11.28 11.14 2 
462069108738363136 140.527  1.618  0.40 0.11 -1.46 0.11         14.64 13.77 13.51 3 
462094573607353088 140.626  1.855  0.18 0.16 -1.32 0.21  -15.05 10.99 10.71 10.43 3 
462086189829340160 140.840  2.042 -2.10 0.09 -0.97 0.08         14.79 13.94 13.71 1 
462064955510449152 140.423  1.460  0.51 0.04 -1.29 0.05         13.82 13.25 13.10 3 
462261321411511936 141.326  2.284 -1.90 0.02 -0.98 0.02                           1 
462212874184574720 141.441  2.226 -1.52 0.04 -0.56 0.04   13.78  7.40  7.37  7.38 1 
462220742565454080 141.693  2.465 -1.92 0.02 -0.74 0.02  -23.25 12.44 12.25 12.13 1 
462077840414795136 140.748  1.749  0.66 0.02 -1.95 0.02  -15.86 12.00 11.78 11.60 3 
462112990425914240 140.283  1.436  0.65 0.04 -1.77 0.04   17.02 13.37 12.62 12.42 3 
462078355809107712 140.755  1.786 -1.93 0.09 -0.81 0.08         14.65 13.88 13.68 1 
462080864071769088 140.721  1.759  0.76 0.07 -1.82 0.07  -12.25 13.74 12.92 12.42 3 
462209713088671232 141.463  2.191 -2.02 0.06 -0.99 0.07         14.48 13.70 13.47 1 
462200401599700352 141.474  1.971 -2.06 0.02 -1.03 0.02         12.36 12.18 12.06 1 
462205899160229120 141.317  2.052  0.63 0.03 -1.54 0.03  -17.26 10.15 10.06 10.02 3 
462193048615585152 141.758  2.202 -1.91 0.01 -0.90 0.01  -36.80 12.08 11.94 11.85 1 
462213458300087680 141.429  2.288 -2.04 0.10 -1.05 0.10         14.73 13.99 13.74 1 
461897451787259776 140.886  1.930 -2.09 0.02 -0.97 0.02   -4.75 12.07 11.78 11.64 1 
462115086363591296 140.324  1.592  0.24 0.13 -1.26 0.12                           3 
462832826944167680 139.209  0.931 -0.24 0.06  0.88 0.08         14.69 14.23 13.99 2 
461886216153431296 140.992  1.738  0.63 0.02 -1.35 0.02  -39.92 12.53 12.30 12.17 3 
463026787666668672 138.971  1.094  0.07 0.03  0.59 0.04         13.81 13.40 13.20 2 
462075813187643520 140.466  1.792  0.69 0.12 -1.72 0.13         14.23 13.30 12.76 3 
462100105523403008 140.479  1.939 -2.37 0.01 -1.05 0.02         11.01 10.84 10.70 1 
462103575856902144 140.642  2.099  0.59 0.03 -1.22 0.03  -14.63 13.37 12.93 12.77 3 
462123435786393472 140.373  1.833  0.37 0.02 -1.15 0.02  -13.64 12.83 12.52 12.38 3 
462124054261684992 140.336  1.823  0.03 0.02  0.49 0.02         12.75 12.42 12.29 2 
462124535298016768 140.330  1.861  0.23 0.02 -1.13 0.02  -17.78 11.50 11.32 11.23 3 
462127318436643712 140.270  1.842  0.72 0.02 -1.78 0.02    5.43 12.30 12.03 11.92 3 
462123332707174912 140.416  1.868  0.56 0.05 -1.37 0.06  -12.42 13.57 12.81 12.54 3 
462088629370711296 140.830  2.129 -2.07 0.04 -1.03 0.04         13.89 13.39 13.24 1 
462125394291337984 140.294  1.758  0.64 0.03 -1.74 0.03   17.32 13.01 12.38 12.12 3 
461265713637019392 139.509  0.778 -0.10 0.03  0.58 0.04         13.77 13.36 13.20 2 
462464009512775168 140.882  2.247 -2.07 0.08 -0.83 0.08         13.61 12.82 12.43 1 
462273965800608768 141.054  2.346 -2.13 0.01 -0.89 0.02   -5.74 12.48 12.32 12.26 1 
462265066628523904 141.308  2.474 -1.94 0.01 -0.72 0.02  -58.67 12.39 12.23 12.10 1 
462277637992825344 140.939  2.280  0.61 0.01 -1.36 0.02  -13.59 12.40 12.19 12.08 3 
462267918486608128 141.234  2.456 -2.17 0.02 -0.83 0.03    9.76 10.57 10.49 10.43 1 
462267128212676736 141.177  2.359 -2.00 0.02 -1.13 0.02         12.67 12.28 12.15 1 
462215245006465152 141.407  2.326 -2.05 0.07 -0.87 0.08         14.44 13.79 13.57 1 
462237372678760192 141.536  2.554  0.62 0.02  0.18 0.02         12.76 12.57 12.46 2 
462231703323587968 141.610  2.646  0.67 0.05  0.31 0.05         14.20 13.57 13.40 2 
460190803578670848 140.891 -0.098 -1.60 0.07 -1.11 0.08         14.16 13.60 13.34 1 
462773418955166208 139.581  1.119  0.06 0.05  0.63 0.07         14.31 13.82 13.58 2 
462755822469163264 139.787  1.010 -1.60 0.03 -0.72 0.03         12.88 12.55 12.38 1 
462254689987578240 141.311  2.139 -2.01 0.04 -0.81 0.05         13.33 12.65 12.40 1 
461846599374051072 141.082  1.460  0.39 0.02 -1.73 0.02          9.77  9.67  9.60 3 
461826430202498432 141.372  1.799 -1.88 0.04 -0.83 0.03                           1 
462254208951178368 141.228  2.094 -2.04 0.10 -0.37 0.12         14.86 14.17 13.82 1 
461881543228456576 141.155  1.998 -2.01 0.03 -0.79 0.03         13.40 13.02 12.86 1 
461859449916169728 141.029  1.579  0.74 0.09 -1.63 0.11         14.58 13.58 13.40 3 
461821791642353792 141.448  1.717  0.13 0.02 -0.92 0.02         12.43 12.17 12.05 3 
461818351368207360 141.266  1.507  0.43 0.11 -1.75 0.12         14.62 13.73 13.47 3 
461803065585024128 141.484  1.560 -2.10 0.03 -1.00 0.03         13.52 12.98 12.81 1 
461837287879402752 141.100  1.253 -1.82 0.02 -0.95 0.02         11.47  9.86  9.78 1 
461837803281101312 141.049  1.231 -1.86 0.02 -1.12 0.02         12.90 12.62 12.49 1 
461828801028904448 141.364  1.915 -2.23 0.04 -1.47 0.04   -8.12 13.31 12.63 12.48 1 
461862129975671680 140.861  1.475  0.61 0.01 -1.47 0.02  -12.28  9.40  9.32  9.27 3 
461862160035142144 140.857  1.450  0.42 0.07 -1.40 0.09         14.40 13.70 13.41 3 
462221498479754368 141.654  2.339 -1.84 0.01 -0.79 0.01   -1.33 12.23 12.13 12.05 1 
461879653442934400 141.117  1.840  0.53 0.02 -1.30 0.02    1.88 12.80 12.53 12.37 3 
461879683503023488 141.129  1.838  0.67 0.02 -1.31 0.02         12.26 12.11 12.00 3 
461821551124212992 141.457  1.669  0.72 0.02 -1.46 0.02  -11.17 12.65 12.34 12.18 3 
461807120034242688 141.653  1.726 -1.97 0.01 -0.95 0.02         12.25 12.09 11.97 1 
461827151761419136 141.289  1.760  0.77 0.02 -1.44 0.02         12.59 12.19 12.04 3 
461804474334256512 141.685  1.679 -2.01 0.03 -0.72 0.03   -3.25 13.36 12.86 12.70 1 
461867352656683520 141.177  1.645  0.62 0.01 -1.33 0.01   -9.90 12.00 11.83 11.73 3 
461871304026598016 141.103  1.626  0.61 0.02 -1.35 0.03  -16.77 12.79 12.40 12.18 3 
461845774740460160 141.103  1.460  0.48 0.01 -1.65 0.02          9.58  9.49  9.41 3 
461845946539019392 141.090  1.470  0.50 0.07 -1.64 0.09         14.39 13.55 13.32 3 
461915902967276160 140.599  0.658 -1.87 0.02 -1.03 0.02         11.29 11.15 11.07 1 
445249295253906560 144.896 -0.453 -1.44 0.08 -0.80 0.08         14.42 13.67 13.49 1 
450211876559997312 141.899  2.495 -1.77 0.05 -0.94 0.07                           1 
450211876563662592 141.900  2.496 -1.96 0.03 -0.78 0.03    1.75 11.47 11.17 11.05 1 
462952914228627200 139.675  2.514  0.26 0.01  0.86 0.02         12.25 12.09 11.98 2 
462940510363260544 139.721  2.298  0.34 0.10  0.85 0.09         14.90 14.16 13.84 2 
462940544722995072 139.726  2.303  0.22 0.03  0.70 0.03         13.27 12.87 12.71 2 
462941060119054208 139.786  2.332  0.38 0.02  0.68 0.02         12.49 12.26 12.16 2 
462493352728749184 140.653  2.672 -2.14 0.02 -0.75 0.02  -42.75 12.72 12.38 12.25 1 
462105500004052736 140.681  2.210 -1.38 0.05 -0.87 0.05         14.14 13.38 13.19 1 
462313582579446400 140.995  2.841 -2.07 0.10 -0.74 0.09         14.82 13.97 13.72 1 
462495929709122560 140.553  2.660  0.51 0.02  0.45 0.02  -82.83 12.45 12.28 12.19 2 
462416833585155712 141.067  3.230 -2.00 0.03 -0.68 0.03         12.79 12.31 12.07 1 
462584745332264320 140.453  3.298  0.25 0.12  0.45 0.11         14.84 14.02 13.69 2 
462511700829364224 140.911  3.159 -2.06 0.03 -0.63 0.03         12.56 12.28 12.16 1 
462626084397479680 140.736  3.507 -2.07 0.02 -0.52 0.02         12.71 12.42 12.28 1 
462502114462473088 140.902  2.861 -2.35 0.05 -0.47 0.05         13.08 12.55 12.38 1 
462503420132564224 140.829  2.756 -1.61 0.54 -0.98 0.53         14.93 14.35 14.25 1 
462320007850496512 141.024  2.958 -2.11 0.02 -0.71 0.02   -0.51 12.89 12.60 12.45 1 
462501014950858240 140.948  2.835 -2.01 0.10 -0.58 0.09         14.97 14.21 13.96 1 
462479780632582784 140.816  2.707  0.46 0.06  0.49 0.06         14.08 13.36 13.16 2 
462480296028201856 140.763  2.650  0.58 0.10  0.37 0.09         14.77 14.15 13.92 2 
462548156511388800 140.346  2.693  0.51 0.02  0.51 0.02         12.94 12.63 12.55 2 
462499365683437184 140.952  2.775 -2.25 0.05 -0.61 0.04         13.79 13.08 12.90 1 
462544995415420160 140.516  2.769  0.54 0.02  0.54 0.02         12.92 12.64 12.45 2 
462478921639310464 140.835  2.620 -2.28 0.06 -0.68 0.06         14.12 13.32 13.11 1 
462311589714652544 140.975  2.738 -2.00 0.02 -1.15 0.02         11.78 11.61 11.50 1 
462473355361584768 140.863  2.448 -1.98 0.02 -1.02 0.02  -11.35 12.37 12.10 12.00 1 
462284686038909312 140.937  2.460 -2.22 0.01 -0.86 0.01         11.54 11.43 11.35 1 
462514449608444416 140.851  3.124 -2.06 0.02 -0.64 0.02  -33.97 12.67 12.32 12.18 1 
462485965385240832 140.595  2.388  0.48 0.02  0.41 0.02          7.37  7.30  7.23 2 
462485999744984320 140.580  2.379  0.71 0.05  0.48 0.05         14.25 13.54 13.28 2 
462485553068403840 140.589  2.354  0.46 0.02  0.55 0.02  -22.84 12.62 12.11 11.95 2 
462482838649050496 140.630  2.391  0.49 0.04  0.41 0.04         13.75 13.30 13.18 2 
462482941729789568 140.619  2.375 -2.16 0.02 -0.79 0.02         12.18 11.98 11.95 1 
462483006149687424 140.609  2.378 -2.18 0.01 -0.83 0.01   51.42 11.17 11.03 10.91 1 
462471499935392000 140.732  2.404 -2.06 0.02 -0.79 0.02  -15.58 12.35 12.20 12.02 1 
462483216606177664 140.705  2.398 -2.19 0.03 -0.95 0.03         12.53 11.96 11.73 1 
462498781567908992 140.934  2.704 -1.83 0.12 -0.84 0.10         14.64 13.81 13.48 1 
462473011764190720 140.897  2.500 -2.13 0.01 -0.77 0.02  -45.39 12.27 12.11 12.02 1 
462482838650572288 140.639  2.386  0.56 0.04 -1.04 0.04   -9.26 12.07 11.12 10.47 3 
462487511573894400 140.505  2.448  0.53 0.01  0.50 0.02         11.81 11.61 11.55 2 
462535404750695296 140.441  2.449  0.39 0.01  0.46 0.02  -63.38 11.59 11.43 11.39 2 
462476310299033344 140.857  2.632 -2.15 0.06 -0.77 0.06         14.36 13.66 13.44 1 
462499090805543936 140.918  2.730 -2.04 0.05 -0.84 0.04         14.07 13.46 13.21 1 
462490363431593216 140.718  2.588 -2.10 0.02 -0.73 0.02  -20.44 12.62 12.41 12.32 1 
462646528441592064 140.963  3.883 -1.89 0.04 -0.57 0.04         13.81 13.34 13.16 1 
462476275939284736 140.883  2.668  0.68 0.07  0.38 0.07         14.72 13.95 13.79 2 
462487545933143424 140.511  2.455  0.42 0.03  0.42 0.03         13.50 13.09 12.94 2 
462506100192098304 140.828  2.918 -1.98 0.02 -0.62 0.02         12.74 12.36 12.10 1 
462507096624507264 140.789  2.923 -2.04 0.02 -0.68 0.02  -61.51 12.87 12.52 12.35 1 
462497682055725952 140.567  2.729 -1.89 0.02 -0.64 0.02         12.73 12.42 12.28 1 
462517816862333440 140.696  2.840 -2.15 0.03 -0.92 0.02  -19.80 11.66 11.38 11.30 1 
462513350096850432 140.785  3.024 -2.10 0.02 -0.61 0.03   -9.20 12.76 12.25 12.10 1 
462477959566135424 140.737  2.495 -2.16 0.03 -0.60 0.03         12.40 12.15 12.06 1 
462478406243082112 140.785  2.596 -2.00 0.08 -0.94 0.09         14.60 13.85 13.60 1 
462518916374499200 140.759  2.937 -2.02 0.08 -0.92 0.09         14.51 13.68 13.39 1 
462492871692382208 140.694  2.715 -2.10 0.02 -0.96 0.02  -17.28 12.22 11.86 11.70 1 
462492940411841280 140.709  2.740  0.16 0.02  0.54 0.02  -48.26 12.32 12.14 12.00 2 
462550183735811840 140.389  2.887 -2.27 0.02 -0.54 0.02         12.58 12.28 12.14 1 
462942778106059008 139.705  2.208  0.38 0.03  0.60 0.03  -36.93 13.04 12.42 12.22 2 
463066335725445376 138.930  1.586 -0.34 0.09  0.52 0.10         14.74 13.99 13.81 2 
462145902755128832 140.025  1.937  0.49 0.11 -1.93 0.13         14.59 13.70 13.43 3 
462434975535504000 141.374  3.688  0.54 0.03  0.22 0.03         13.54 13.08 12.94 2 
463038023301054720 139.048  1.467  0.04 0.11  0.57 0.10         15.04 14.29 14.02 2 
463039054093203712 138.987  1.470 -0.08 0.03  0.72 0.03         12.47 12.04 11.88 2 
462935455184418176 139.847  2.406  0.30 0.01  0.61 0.02         11.88 11.64 11.54 2 
462942262709851520 139.778  2.384  0.33 0.03  0.42 0.03  -44.95 10.20 10.04  9.94 2 
462948687980858624 139.760  2.463  0.35 0.02  0.69 0.02         12.42 12.05 11.93 2 
447823324991875712 142.372 -0.701 -1.65 0.02 -0.92 0.02         12.86 12.50 12.36 1 
462140546935883776 140.180  1.896  0.57 0.03 -1.57 0.03   -5.96 12.94 12.26 12.00 3 
462127073620027520 140.307  1.841  0.96 0.06 -1.94 0.07   -8.03 13.83 12.98 12.74 3 
462144189068142720 140.030  1.894  0.64 0.02 -1.69 0.02  -10.39 12.68 12.33 12.15 3 
462141886965659520 140.147  1.950  0.61 0.02 -1.74 0.02         12.36 12.21 12.04 3 
462143398794160896 140.059  1.896  0.60 0.02 -1.69 0.02         12.28 12.06 11.94 3 
462140924892983040 140.199  1.967  0.40 0.03  0.61 0.03  -20.16 13.31 12.94 12.77 2 
462792797848262784 139.877  1.572  0.07 0.26 -1.77 0.27  -14.26 11.03 10.23  9.90 3 
462880174664044288 139.246  1.788  0.13 0.03  0.69 0.04         13.17 12.68 12.47 2 
463097500007853312 138.577  1.337 -0.07 0.05  0.54 0.06         14.13 13.61 13.33 2 
463089528548196224 138.791  1.923  0.15 0.03  0.77 0.04         13.60 13.11 12.95 2 
461855739065430016 140.809  1.327  0.26 0.06 -1.19 0.07         14.48 13.73 13.43 3 
462791114221145600 139.924  1.471  0.22 0.09 -1.15 0.08         14.88 14.36 14.04 3 
461958921357775616 140.346  0.930  0.33 0.03 -1.32 0.04         13.81 13.46 13.25 3 
462149308669942528 140.407  2.021 -2.24 0.01 -0.90 0.02         12.10 11.97 11.86 1 
461951186118080896 140.673  1.174  0.11 0.04 -1.58 0.04  -14.90 13.62 12.96 12.75 3 
461899994407919616 140.923  2.105  0.44 0.02 -1.28 0.02  -16.79 12.18 11.49 11.00 3 
462847189314660096 139.062  1.251  0.24 0.10  0.88 0.11         15.35 14.68 14.39 2 
462887282831223424 139.913  1.685  0.64 0.01 -1.72 0.02  -43.32 12.51 12.28 12.16 3 
461893431697946880 141.034  1.953 -2.18 0.06 -0.99 0.05         14.36 13.84 13.68 1 
461873674848472192 141.118  1.802  0.81 0.05 -1.44 0.04  -11.91 13.27 12.57 12.32 3 
462079661479153024 140.802  1.838 -2.29 0.02 -0.85 0.02  -12.18 12.22 11.99 11.90 1 
462339249301929472 141.691  3.256 -2.00 0.01 -0.65 0.02         11.89 11.76 11.68 1 
462333511225988352 141.775  3.165 -1.92 0.01 -0.73 0.01  -30.39 11.44 11.35 11.32 1 
462329078819608192 141.638  2.954 -1.94 0.02 -0.74 0.01         12.24 12.14 12.07 1 
462363571703289728 141.707  3.415 -1.56 0.27 -1.03 0.28         15.73 15.27 15.27 1 
462243694870551296 141.577  2.664 -1.97 0.02 -0.83 0.02  -46.75 12.74 12.52 12.40 1 
462331346562218624 141.658  3.096 -1.93 0.02 -0.65 0.02  -20.77 12.34 12.07 11.94 1 
462327085954837376 141.714  2.848 -2.23 0.02 -0.63 0.02         10.29 10.22 10.16 1 
462327085954838016 141.716  2.846 -1.98 0.01 -0.69 0.01         12.42 12.22 12.10 1 
461942188165372032 140.543  0.923  0.26 0.02 -1.26 0.02         11.66 11.55 11.44 3 
461948475997389312 140.712  1.199  0.41 0.02 -1.38 0.02  -14.19 12.54 12.24 12.10 3 
462279733937025024 141.097  2.447 -2.31 0.10 -0.73 0.11         15.38 14.71 14.62 1 
462268536961885440 141.225  2.483 -2.12 0.02 -0.93 0.02  -25.60 12.64 12.45 12.35 1 
462293035456000768 141.186  2.556  0.73 0.02  0.26 0.02         12.70 12.49 12.36 2 
462217066072568064 141.371  2.456  0.64 0.03 -1.24 0.03         13.66 13.28 13.14 3 
462242183042070272 141.433  2.631 -2.09 0.03 -0.68 0.03         13.04 12.60 12.44 1 
462087461139802240 140.871  2.073  0.62 0.02 -1.22 0.02         12.71 12.48 12.31 3 
462245000542320768 141.517  2.699 -1.76 0.05 -0.96 0.05         13.94 13.23 13.00 1 
462148484036228096 140.371  1.988  0.48 0.04  0.53 0.05         14.14 13.69 13.47 2 
462151267175043072 140.331  1.951  0.28 0.09 -1.41 0.10         14.54 13.75 13.52 3 
462139550503504000 140.104  1.813  0.51 0.04 -1.18 0.04   -5.48 13.08 12.16 11.91 3 
462139924160243456 140.101  1.829  0.34 0.13 -1.20 0.13         13.59 12.19 11.34 3 
462142505440998016 140.095  1.824  0.41 0.08 -1.00 0.09  -10.71 13.74 12.84 12.48 3 
462107183629636864 140.565  2.090  0.45 0.01 -1.10 0.02  -52.46 12.37 12.14 12.00 3 
462107385489397376 140.553  2.119 -2.24 0.01 -0.93 0.02         10.93 10.76 10.69 1 
462219024580189824 141.694  2.400 -1.52 0.06 -1.19 0.06         13.88 13.14 12.94 1 
462233146430797440 141.693  2.791 -2.20 0.13 -1.01 0.11         15.36 14.48 14.18 1 
462103369698482560 140.652  2.083  0.69 0.02 -1.73 0.02         12.62 12.31 12.18 3 
462201840408688896 141.529  2.048 -2.07 0.03 -1.05 0.03   -6.92 13.05 12.49 12.32 1 
450219087811791744 141.841  2.744 -2.02 0.01 -0.80 0.02  -39.54 11.76 11.59 11.51 1 
450314882762448896 141.880  2.894 -1.96 0.14 -0.55 0.12         14.96 14.05 13.75 1 
462325020069267328 141.836  2.963 -1.86 0.06 -0.76 0.05         14.03 13.36 13.18 1 
461983591650604928 140.259  0.902  0.87 0.05 -1.79 0.07         14.49 13.96 13.79 3 
462128246149565696 140.245  1.864  0.69 0.01 -1.56 0.01         10.96 10.78 10.67 3 
462231187927510656 141.653  2.661 -1.84 0.07 -0.75 0.07         14.47 13.75 13.51 1 
462233490028152320 141.681  2.835 -1.96 0.12 -0.96 0.12         15.20 14.39 14.18 1 
462223044667930752 141.584  2.428 -2.03 0.02 -0.42 0.02         12.12 11.93 11.86 1 
462235620332140416 141.524  2.491 -1.79 0.01 -0.69 0.01  -10.27 12.16 12.01 11.89 1 
462235822190680704 141.514  2.429 -1.91 0.10 -0.73 0.10         15.13 14.32 14.11 1 
450217580280144640 141.906  2.682 -1.71 0.02 -0.96 0.02         12.72 12.43 12.24 1 
450320865655904256 141.905  3.046 -2.01 0.06 -0.83 0.05         14.06 13.47 13.27 1 
462426419959636480 141.116  3.524 -2.01 0.01 -1.05 0.01         11.64 11.48 11.32 1 
462446348608963328 141.267  3.609 -1.97 0.01 -0.62 0.01         12.32 12.20 12.10 1 
462427382032235136 141.066  3.512 -1.91 0.02 -0.51 0.03   41.21 12.40 11.59 10.81 1 
462450677935935872 141.126  3.650  0.48 0.02  0.28 0.02   12.11 10.38 10.32 10.27 2 
462448272754231680 141.246  3.686 -1.93 0.03 -0.65 0.03  -13.79 13.24 12.73 12.57 1 
462392025860744832 141.541  3.832  0.13 0.06  0.20 0.05         14.20 13.51 13.32 2 
462652644474958848 140.974  3.964 -1.93 0.02 -0.36 0.02         12.58 12.14 12.01 1 
462912575896181376 139.788  1.992  0.39 0.05  0.78 0.06         14.17 13.60 13.32 2 
462658245112399616 140.787  3.819 -1.73 0.04 -0.62 0.05         14.10 13.71 13.53 1 
462452086685103360 141.109  3.740 -2.01 0.07 -0.54 0.06         14.04 13.47 13.26 1 
462635155368359680 140.710  3.586 -2.40 0.04 -0.77 0.04         13.45 12.97 12.79 1 
462900515628041728 139.826  1.955  0.37 0.01  0.61 0.02  -56.32 12.05 11.81 11.71 2 
463458792657485056 140.120  3.794  0.11 0.08  0.86 0.08         14.81 14.20 14.08 2 
463077743158488192 138.984  1.970  0.02 0.03  0.71 0.04         13.55 13.14 12.95 2 
462672641842501376 140.749  4.172 -1.91 0.09 -0.45 0.09         12.96 11.74 10.69 1 
462707448257165056 140.240  3.854 -2.19 0.04 -0.41 0.04         13.28 12.67 12.50 1 
462887321488646656 139.897  1.680  0.52 0.02 -1.69 0.02  -17.21 12.07 11.69 11.58 3 
462406663110241536 141.314  3.324 -2.00 0.03 -0.66 0.04         13.71 13.12 13.03 1 
450319731784490240 141.988  3.155 -1.99 0.02 -0.76 0.01         12.21 12.06 11.93 1 
450319903583179520 141.999  3.161 -1.68 0.02 -0.68 0.01         11.43 11.31 11.22 1 
462356772771592960 141.502  3.337 -2.06 0.02 -0.86 0.02   33.72 11.73 11.64 11.57 1 
462351447009020672 141.645  3.287 -1.91 0.02 -0.52 0.02         13.19 12.88 12.72 1 
462351790606388352 141.656  3.312 -1.83 0.08 -0.72 0.09         14.96 14.13 13.92 1 
462717446940975360 140.489  4.029 -2.15 0.01 -0.76 0.01         10.76 10.62 10.56 1 
450004790422975360 143.164  3.095 -2.38 0.03 -0.99 0.03         13.28 12.89 12.72 1 
462380171751181184 141.524  3.436 -1.85 0.04 -0.39 0.05         14.12 13.53 13.36 1 
462435216053672192 141.343  3.683  0.48 0.02  0.29 0.02         11.32 11.21 11.07 2 
462355054781544448 141.450  3.262 -1.58 0.10 -0.76 0.10         14.37 13.45 13.15 1 
462316709316223616 141.193  3.023 -2.04 0.02 -0.75 0.03          9.88  9.78  9.65 1 
462271217021641216 141.037  2.164  0.12 0.03  0.23 0.03          7.94  6.94  6.64 2 
462285785550499840 141.006  2.561 -2.05 0.02 -0.82 0.02    6.13 12.50 12.34 12.31 1 
462898969440124160 139.889  1.918  0.51 0.02 -1.67 0.03   -7.36 12.62 12.10 11.86 3 
462395290037006592 141.405  3.102 -1.88 0.06 -0.76 0.07         14.62 13.99 13.81 1 
462284613024077440 140.952  2.454 -2.08 0.05 -0.68 0.06         14.31 13.65 13.48 1 
462311005599118592 140.980  2.692 -2.07 0.02 -0.79 0.02         10.82 10.75 10.67 1 
462311314836747648 140.993  2.736  0.71 0.03  0.33 0.03         13.25 12.91 12.77 2 
462293207254684928 141.190  2.606 -2.18 0.04 -0.69 0.04         14.03 13.50 13.38 1 
462094504886117888 140.643  1.844 -1.99 0.01 -1.05 0.02         12.00 11.74 11.61 1 
462300560238721664 141.328  2.985 -1.97 0.04 -0.63 0.04         13.99 13.54 13.49 1 
462153564976703488 140.325  2.090 -2.08 0.11 -0.78 0.13         15.06 14.22 13.95 1 
462262283489623296 141.267  2.280 -2.01 0.04 -0.93 0.04         13.81 13.13 12.96 1 
462259843948199808 141.199  2.268 -2.17 0.05 -0.84 0.05         13.77 13.14 12.94 1 
462260050106670720 141.149  2.184 -2.23 0.05 -0.46 0.05         12.75 12.36 12.17 1 
462101892229748736 140.487  2.026  0.52 0.02 -1.29 0.02  -18.35 12.48 12.24 12.05 3 
462261321418143488 141.327  2.283 -2.34 0.02 -0.71 0.02   11.19  9.40  9.37  9.22 1 
462248230355981952 141.447  2.693 -2.01 0.01 -0.76 0.02         12.21 12.04 11.97 1 
462166552957958144 140.237  2.098  0.51 0.09 -1.04 0.08         14.05 13.17 12.87 3 
462280253632699776 141.035  2.396 -2.10 0.01 -0.87 0.02  -13.27 12.21 12.10 12.00 1 
462949302156008448 139.751  2.533  0.14 0.02  0.67 0.02  -22.74 11.54 11.38 11.32 2 
462947893406352000 139.846  2.509  0.31 0.02  0.54 0.02         10.92 10.84 10.79 2 
462949611393604992 139.845  2.571  0.65 0.07 -1.53 0.08  -16.00 13.42 12.57 12.25 3 
462311108678329472 141.007  2.706 -2.02 0.04 -0.75 0.04         14.09 13.49 13.29 1 
462285510672599168 141.034  2.545 -2.06 0.13 -0.70 0.12         14.84 14.01 13.80 1 
462909827117181056 139.653  1.867 -1.94 0.02 -0.94 0.02         12.60 12.30 12.17 1 
462168893720673280 140.118  2.066  0.76 0.02 -2.14 0.02   -1.24 11.15 10.92 10.80 3 
462159994548529664 140.334  2.174  0.45 0.03 -1.79 0.03  -12.80 13.06 12.52 12.35 3 
462310107944227072 141.041  2.706 -2.26 0.02 -0.86 0.02         10.37 10.30 10.24 1 
462309974806972032 141.014  2.685 -2.05 0.03 -0.65 0.03         13.69 13.37 13.18 1 
462314540349247744 141.192  2.910 -2.13 0.02 -0.74 0.02         11.78 11.63 11.54 1 
462250120141515520 141.501  2.824 -2.04 0.05 -0.79 0.04         13.95 13.33 13.11 1 
462240258896825600 141.395  2.460 -1.88 0.01 -0.75 0.01   -0.26 11.57 11.42 11.35 1 
462273484764326272 141.032  2.252  0.57 0.01 -1.24 0.01  -43.18 11.18 11.01 10.92 3 
462315953401372416 141.111  2.956 -1.94 0.05 -1.03 0.05         13.53 12.75 12.48 1 
462317568309067008 141.113  2.999 -2.03 0.09 -0.47 0.10         14.69 13.84 13.52 1 
462308291179755520 141.140  2.806 -2.14 0.01 -1.06 0.01    2.21 11.65 11.54 11.43 1 
462309287612316928 141.086  2.808 -2.09 0.04 -0.71 0.03         13.61 13.06 12.91 1 
463017510536625792 139.223  2.665  0.19 0.03  0.79 0.03         13.61 13.23 13.03 2 
448146989428215168 144.742 -0.999 -1.43 0.11 -0.74 0.11         15.36 14.58 14.46 1 
462898037429352832 139.909  1.980  0.23 0.02 -1.31 0.02         11.07 10.86 10.65 3 
462962221420613504 139.380  1.947  0.17 0.02  0.71 0.02         12.39 12.16 12.03 2 
462892922126180224 139.881  1.861  0.34 0.02  0.60 0.02  -46.55 12.78 12.49 12.38 2 
462975454217330560 139.272  2.007  0.13 0.10  0.74 0.11         14.47 13.76 13.56 2 
463016892061373312 139.233  2.595  0.14 0.01  0.73 0.02  -83.76 11.82 11.72 11.66 2 
462995589023809280 139.490  2.325  0.27 0.02  0.71 0.02  -74.57 12.34 12.17 12.07 2 
462145391658961920 140.084  1.991  0.50 0.11  0.36 0.11         15.06 14.18 13.86 2 
462984933204624256 139.342  2.255 -1.87 0.13 -0.91 0.15                           1 
463013662246057344 139.253  2.454  0.15 0.02  0.65 0.02         12.91 12.58 12.51 2 
462986243174954368 139.331  2.324  0.28 0.03  0.83 0.03         13.62 13.21 13.09 2 
463227792136020096 138.819  2.778 -0.05 0.06  0.63 0.06  -35.18 13.33 12.83 12.66 2 
463013730965523328 139.289  2.476  0.28 0.03  0.77 0.02         12.76 12.42 12.38 2 
463220404792377472 138.972  2.599  0.08 0.01  0.68 0.01  -28.61 11.38 11.36 11.15 2 
463012768892778496 139.365  2.603 -0.00 0.07  0.53 0.07         14.56 13.90 13.71 2 
462985727779576192 139.304  2.256  0.13 0.04  0.64 0.04         13.87 13.42 13.23 2 
466264162215962240 138.257  2.446  0.04 0.01  0.81 0.01   -3.60 12.12 11.88 11.76 2 
462172742011321856 140.092  2.261 -2.12 0.02 -0.58 0.03         12.99 12.64 12.54 1 
466279177421551232 138.191  2.811 -0.17 0.03  0.81 0.04         13.48 12.83 12.65 2 
463291288932015872 138.525  2.866  0.04 0.03  0.90 0.03         13.45 13.04 12.92 2 
462973392632826496 139.393  2.308  0.18 0.03  0.73 0.03         13.48 13.08 12.95 2 
463189687186415744 138.806  2.184  0.12 0.02  0.79 0.02         12.80 12.51 12.37 2 
449181702891732352 143.607  2.036 -1.80 0.04 -0.95 0.04         13.90 13.40 13.22 1 
449812410245372416 143.266  1.500 -1.79 0.02 -0.90 0.02         12.39 11.96 11.72 1 
449046085000535424 143.392  1.065 -1.84 0.05 -0.60 0.04         13.21 12.64 12.49 1 
449874635731230592 142.832  1.511 -2.15 0.03 -0.59 0.03         13.20 12.67 12.47 1 
449874773170177536 142.842  1.536 -1.69 0.03 -0.56 0.03         12.76 12.40 12.17 1 
449877659388196736 142.868  1.556 -2.02 0.06 -0.99 0.05         13.66 13.02 12.82 1 
449553028579954816 142.370  0.109 -1.76 0.06 -1.11 0.06         14.01 13.37 13.11 1 
449075870595384960 143.580  1.524 -1.75 0.11 -1.12 0.11         15.17 14.26 13.99 1 
449900268095992960 142.588  1.777 -1.85 0.05 -0.85 0.06         14.20 13.64 13.46 1 
450078732578071552 142.514  1.483 -2.28 0.02 -0.63 0.02         11.84 11.60 11.44 1 
449858005618072192 143.013  1.923 -1.92 0.06 -0.94 0.06         14.25 13.52 13.25 1 
449896110567660672 142.773  1.754 -1.88 0.05 -1.06 0.06         13.78 13.14 12.88 1 
449896591603992832 142.761  1.778 -1.69 0.03 -0.71 0.03         13.15 12.75 12.58 1 
448941253443966464 144.317  2.305 -1.94 0.06 -0.31 0.06         14.84 14.39 14.12 1 
449064879777634432 143.697  1.596 -1.76 0.01 -0.69 0.01         11.31 11.11 11.05 1 
449133530539415552 144.163  2.348 -1.48 0.13 -0.87 0.11         15.16 14.36 14.13 1 
448705545636112512 144.590  0.909 -1.79 0.05 -1.05 0.05         14.21 13.56 13.33 1 
448741657719906432 144.545  0.578 -1.58 0.11 -0.90 0.11         14.96 14.03 13.76 1 
448615866715994752 143.498  0.286 -1.67 0.04 -0.91 0.04         13.88 13.35 13.19 1 
448615896778811904 143.503  0.307 -1.72 0.07 -1.06 0.07         14.22 13.42 13.15 1 
448532784869022464 144.050 -0.129 -1.66 0.03 -1.22 0.03         13.07 12.71 12.48 1 
448794262478715904 144.379  1.123 -1.65 0.02 -1.04 0.02         12.67 12.44 12.33 1 
448766293651764352 144.248  0.864 -1.68 0.06 -1.22 0.06         13.62 13.07 12.80 1 
448594151361495296 143.929  0.679 -1.92 0.06 -1.19 0.06         14.47 13.94 13.70 1 
448560307019366016 143.818  0.262 -1.60 0.03 -1.16 0.03         13.50 13.09 12.88 1 
448560921197009664 143.817  0.286 -1.80 0.11 -1.08 0.10         14.95 14.14 13.93 1 
448372909006102528 144.283  0.202 -1.47 0.06 -1.20 0.05         12.94 12.34 12.13 1 
448544913856629632 143.907  0.081 -1.51 0.03 -1.17 0.03         11.88 11.47 11.32 1 
448867448724994816 144.871  2.168 -1.70 0.04 -0.94 0.04  -19.55 13.40 12.75 12.59 1 
447867717774838016 141.971 -1.878 -1.69 0.02 -1.21 0.02         12.91 12.59 12.47 1 
448868891836102144 144.810  2.223 -1.69 0.03 -0.57 0.02         11.15 11.07 10.96 1 
449893396148782976 142.598  1.645 -1.92 0.02 -0.92 0.02         12.55 12.20 11.95 1 
448228391947038208 144.242 -0.619 -1.82 0.05 -1.06 0.05         14.45 13.96 13.78 1 
449313438124231168 142.743 -0.429 -1.71 0.03 -1.05 0.03         13.21 12.75 12.59 1 
450093125008945408 142.362  1.768 -2.02 0.05 -0.96 0.05         13.81 13.24 13.04 1 
449705929415362944 142.348  1.303 -1.85 0.05 -0.82 0.06         14.21 13.62 13.43 1 
450043135891453952 142.678  2.882 -2.02 0.06 -0.19 0.06         14.40 13.83 13.57 1 
450258434011904896 142.636  3.193 -1.85 0.02 -0.79 0.02   10.09  9.10  9.06  9.04 1 
450105945490579584 142.325  1.893 -2.14 0.06 -0.55 0.05         13.46 12.87 12.53 1 
450118516855546496 142.454  2.035 -2.03 0.02 -0.85 0.02   -4.11 10.73 10.44 10.38 1 
449686997199564288 142.173  1.052 -2.02 0.04 -0.92 0.04         13.01 12.50 12.21 1 
450114634205232128 142.563  2.044 -1.86 0.13 -0.60 0.13         15.11 14.20 13.88 1 
449610856019152256 141.616  0.027 -1.71 0.05 -0.91 0.06         14.15 13.69 13.52 1 
450084058338642816 142.356  1.506 -1.98 0.03 -0.45 0.03          9.98  9.80  9.75 1 
449889509199394944 142.633  1.418  0.17 0.14 -1.18 0.15  -15.90 14.06 12.81 12.02 3 
450082782727673216 142.468  1.703 -1.61 0.11 -0.40 0.12         14.77 13.84 13.54 1 
450162158022530560 142.028  1.938  0.64 0.03 -1.47 0.03  -13.29 12.52 11.73 11.29 3 
449925591223115136 142.651  1.994 -1.91 0.09 -0.93 0.08         14.78 14.06 13.76 1 
450113435913489792 142.188  2.064 -2.25 0.11 -0.66 0.11          3.05  2.88  2.63 1 
450113504632968704 142.176  2.057 -2.00 0.01 -0.82 0.01                           1 
450136933675679232 142.219  2.138 -1.90 0.12 -0.93 0.11         14.89 14.05 13.74 1 
450137041053731072 142.192  2.107 -2.22 0.03 -0.61 0.03         13.37 12.90 12.74 1 
450135563585196160 142.320  2.295 -1.87 0.06 -0.80 0.06         14.34 13.66 13.47 1 
450049080126924416 142.896  2.831 -1.61 0.02 -0.75 0.03         12.93 12.63 12.54 1 
449767089749485184 141.945  1.268 -2.13 0.02 -0.99 0.02   -5.35 11.94 11.57 11.34 1 
450067118989334400 142.728  3.020 -2.00 0.02 -0.69 0.02   -1.31 11.54 11.16 11.05 1 
449694831219911424 142.418  1.097 -1.90 0.01 -0.86 0.01         11.43 11.22 11.12 1 
449777947426931072 142.020  1.653  0.82 0.03 -1.62 0.03  -13.65 13.19 12.76 12.57 3 
449668649099319424 142.389  0.848 -2.17 0.08 -0.87 0.09         13.86 13.16 12.83 1 
450121819689902592 142.414  2.176 -1.72 0.05 -0.65 0.05         13.77 13.19 13.07 1 
450110446616308992 142.187  1.849 -2.10 0.02 -0.92 0.02         12.24 11.68 11.52 1 
450110446616308736 142.186  1.850 -2.13 0.10 -1.01 0.09                           1 
450152743454239232 142.088  1.837 -2.17 0.01 -0.88 0.01         11.25 10.92 10.76 1 
449684076621841024 142.169  0.848 -2.00 0.08 -0.74 0.08         14.40 13.76 13.50 1 
450138003126362880 142.283  2.219 -2.23 0.02 -0.72 0.02         12.12 11.86 11.71 1 
450020248005233792 143.014  2.664 -1.83 0.02 -0.88 0.01   16.93 11.54 11.48 11.52 1 
449935899144522368 142.671  2.275 -2.05 0.05 -0.42 0.05         14.13 13.45 13.26 1 
450116562649946112 142.595  2.157 -1.98 0.02 -0.91 0.02   -3.48 10.79 10.74 10.70 1 
449602369163929856 141.813  0.202 -1.56 0.05 -1.39 0.06         13.62 12.94 12.73 1 
450161058510877056 142.098  2.027 -1.93 0.02 -0.91 0.02  -13.90 12.94 12.64 12.55 1 
450197376754119040 142.093  2.443 -2.26 0.01 -0.48 0.01          8.84  8.77  8.74 1 
448104731248669952 141.557 -0.336 -1.54 0.01 -0.76 0.02         11.96 11.72 11.60 1 
449730977664538752 141.943  0.898 -2.25 0.11 -0.72 0.11         15.15 14.46 14.15 1 
449774786331002496 142.040  1.606  0.82 0.03 -1.05 0.03         12.20 11.46 11.15 3 
450242559813124352 142.263  2.647 -1.97 0.09 -0.81 0.09         14.90 14.11 13.93 1 
450242765971551104 142.252  2.654 -1.90 0.03 -0.83 0.03         14.03 13.50 13.31 1 
450242834691027456 142.241  2.652 -1.92 0.01 -0.81 0.01         11.60 11.50 11.43 1 
450279565250877056 142.358  3.295 -1.90 0.02 -0.73 0.02         10.47 10.44 10.40 1 
449912294004594688 142.971  2.105 -1.86 0.02 -0.80 0.02  -15.09 13.27 12.92 12.79 1 
449903772789313920 142.912  1.797 -1.98 0.06 -0.96 0.07         13.95 13.17 12.84 1 
448559757263542912 143.881  0.293 -1.64 0.03 -1.11 0.03  -42.93 13.37 12.81 12.60 1 
448350265938334208 144.158 -0.046 -1.52 0.02 -1.23 0.01         12.30 12.11 12.01 1 
449911400651443072 143.001  2.022 -1.83 0.06 -0.84 0.06         14.62 14.00 13.80 1 
449359269717029888 142.508 -0.007 -1.95 0.08 -0.95 0.09         14.77 14.10 13.89 1 
463212776930689792 139.153  2.773  0.30 0.03  0.84 0.04         13.49 13.05 12.86 2 
463213086168329856 139.134  2.804  0.44 0.02  0.89 0.02  -18.44 10.56 10.46 10.41 2 
448967744797520896 143.997  1.120 -1.86 0.05 -1.16 0.05         13.88 13.22 13.10 1 
448971043332490240 143.926  0.891 -1.73 0.02 -1.03 0.02         12.82 12.52 12.38 1 
448968569431209472 144.082  1.209 -1.69 0.05 -1.01 0.04         13.88 13.42 13.24 1 
448610815834477696 143.617  0.214 -1.70 0.04 -1.07 0.04         13.59 13.02 12.82 1 
448597243737936384 143.778  0.687 -1.73 0.02 -1.05 0.02         12.95 12.62 12.47 1 
463003388684186112 139.599  2.669  0.41 0.04  0.71 0.04         12.87 12.48 12.35 2 
463011153985134720 139.397  2.512  0.09 0.01  0.84 0.01  -29.02 12.16 12.04 11.96 2 
462998303443019776 139.518  2.477  0.10 0.02  0.94 0.02         12.40 11.98 11.93 2 
450336666836057728 142.265  3.566 -1.76 0.01 -0.65 0.01         11.82 11.72 11.67 1 
463188072278698368 138.855  2.229  0.14 0.04  0.70 0.04         13.59 13.18 12.97 2 
450141851417272576 142.360  2.390 -1.90 0.02 -0.87 0.02         12.48 12.36 12.27 1 
450147967450328832 142.251  2.499 -1.98 0.03 -0.76 0.03         13.54 13.01 12.84 1 
450157068483537024 141.946  1.877 -1.87 0.11 -0.93 0.12         15.17 14.33 14.20 1 
450168755091888896 141.913  1.857  0.78 0.08 -1.52 0.08         14.47 13.63 13.41 3 
450168789451625728 141.927  1.865  0.94 0.11 -1.64 0.11         14.00 12.78 12.06 3 
450239673595074176 142.425  2.737 -1.65 0.02 -0.78 0.03         13.38 13.01 12.96 1 
450259808401866624 142.556  3.103 -1.86 0.06 -0.74 0.06         14.33 13.67 13.50 1 
448774196391529600 144.186  1.024 -1.68 0.09 -1.11 0.08         14.70 14.10 13.72 1 
449551825989120128 142.323 -0.008 -1.72 0.05 -1.04 0.05         14.05 13.49 13.33 1 
450164318388293504 142.037  2.048  0.84 0.01 -1.47 0.01         11.16 11.01 10.93 3 
450205416932900736 141.894  2.404 -2.02 0.03 -0.80 0.03  -12.98 13.19 12.76 12.58 1 
450203458427858944 141.923  2.337 -1.90 0.02 -0.73 0.02         12.84 12.53 12.41 1 
450199266539679488 142.016  2.518 -1.81 0.02 -0.58 0.02         12.91 12.55 12.34 1 
450199300901029120 142.032  2.529 -2.00 0.11 -1.01 0.10         14.89 14.02 13.85 1 
449011828341670016 143.815  1.475 -1.69 0.04 -0.91 0.04         13.44 12.85 12.60 1 
462177346216226560 140.182  2.455  0.40 0.02  0.64 0.02  -33.04 12.60 12.40 12.27 2 
463310736544845440 140.102  2.766  0.40 0.02  0.62 0.02  -30.80 12.69 12.51 12.40 2 
463181028532302592 139.047  2.345  0.07 0.03  0.74 0.04         12.15 11.85 11.68 2 
463191851849887104 138.831  2.314  0.08 0.01  0.79 0.02  -47.92 11.82 11.61 11.52 2 
449496369370348288 142.810  1.246 -1.73 0.06 -0.76 0.06         14.28 13.67 13.48 1 
448984443630309120 143.826  1.221 -2.17 0.03 -1.13 0.03         13.06 12.70 12.61 1 
449033887293787520 143.681  1.271 -1.27 0.04 -1.19 0.05         14.08 13.61 13.51 1 
450156999764024576 141.961  1.876  0.79 0.01 -1.45 0.01         10.20  9.79  9.61 3 
449044057775959552 143.486  1.163 -1.83 0.03 -0.88 0.03         13.46 12.97 12.81 1 
450156866622839296 141.960  1.842  0.89 0.04 -1.56 0.04         13.75 13.25 13.11 3 
462999849631187968 139.438  2.559  0.24 0.02  0.68 0.02  -37.72 12.88 12.62 12.54 2 
450301727282338176 142.208  3.021 -2.08 0.03 -0.81 0.03         12.92 12.54 12.39 1 
450298909783867776 142.203  2.928 -1.89 0.07 -0.79 0.06         14.52 13.97 13.74 1 
450292725030343040 142.204  2.837  0.35 0.02 -1.94 0.02  -14.81 10.72 10.60 10.53 3 
449501042294805760 142.658  1.058 -1.98 0.05 -0.92 0.06         13.53 12.75 12.45 1 
450165555338872064 141.996  2.095  0.70 0.01 -1.72 0.01         11.22 11.10 11.02 3 
449503275677811968 142.540  0.995 -2.14 0.05 -1.14 0.06         13.29 12.72 12.45 1 
450164215309076224 141.958  2.062  0.90 0.02 -1.39 0.02  -16.88 12.14 11.57 10.96 3 
450169614085331968 141.907  1.939  0.36 0.09 -1.99 0.08  -17.22 13.91 12.80 12.08 3 
450175455241251456 141.927  2.004  0.55 0.07 -1.87 0.07  -16.56 13.16 12.13 11.44 3 
450176035059272960 141.939  2.070  0.85 0.07 -1.39 0.07  -15.95 13.87 12.80 12.14 3 
463185117341238272 138.892  2.121  0.01 0.02  0.59 0.02  -25.15 10.47 10.35 10.26 2 
449945210636247168 143.320  2.334 -1.66 0.03 -0.97 0.03         12.88 12.46 12.34 1 
449824912892158464 143.089  1.483 -1.86 0.21 -1.21 0.21         14.74 14.02 13.78 1 
449801479550443008 143.220  1.118 -1.45 0.12 -0.71 0.11         15.48 14.88 14.63 1 
449489394344358400 142.894  1.054 -2.03 0.02 -0.88 0.02         10.00  9.84  9.79 1 
450133708159367552 142.373  2.204  0.22 0.03 -1.26 0.03   -4.49 13.26 12.74 12.59 3 
450129000875143424 142.417  2.361 -2.20 0.11 -0.58 0.09         14.86 14.15 13.99 1 
449405694021002752 142.944  0.496 -1.65 0.02 -0.94 0.02         13.02 12.68 12.50 1 
449840653950236160 143.236  1.869 -1.76 0.03 -0.84 0.03         13.43 13.03 12.92 1 
449174624786610176 143.765  2.287 -1.69 0.02 -0.89 0.02         13.01 12.71 12.64 1 
448910329678791936 144.389  1.980 -1.69 0.02 -1.14 0.02  -17.05 12.44 12.18 12.06 1 
450123297158633216 142.573  2.262 -1.68 0.01 -1.08 0.01         12.15 12.00 11.89 1 
462591140543835904 140.219  3.016  0.44 0.02  0.62 0.02  -50.05 12.81 12.52 12.36 2 
449015951510180608 143.961  1.680 -1.30 0.07 -1.08 0.07         14.62 14.02 13.83 1 
448998737281721856 144.124  1.616 -2.06 0.04 -0.77 0.05         14.06 13.53 13.36 1 
448998737281721984 144.123  1.616 -1.76 0.07 -0.89 0.08         14.56 13.91 13.71 1 
449903356177893248 142.972  1.878  0.44 0.03 -1.14 0.04  -10.31 12.16 10.99 10.10 3 
449928683599527936 142.614  2.113 -2.12 0.09 -0.70 0.09         14.13 13.26 13.03 1 
450020252300110592 143.013  2.665 -1.68 0.03 -0.73 0.02                           1 
449955690356491648 143.191  2.188  0.45 0.04 -1.28 0.03         13.96 13.58 13.52 3 
449917581106916352 142.865  2.182 -1.89 0.03 -1.29 0.03          7.46  7.46  7.44 1 
448339476980524288 144.241 -0.205 -1.47 0.02 -1.07 0.02   23.30  9.33  9.26  9.22 1 
450170747956695296 141.867  1.969  0.43 0.04 -1.19 0.04         13.79 13.34 13.22 3 
449806083755414016 143.331  1.333 -1.64 0.05 -1.22 0.05         13.29 12.58 12.28 1 
449216474947493504 143.672  2.494 -1.68 0.05 -0.87 0.05         14.29 13.60 13.56 1 
449081441171272064 143.425  1.593 -1.61 0.06 -1.29 0.06         14.69 14.10 13.92 1 
448670670498563584 143.370  1.006 -1.69 0.02 -1.17 0.02         12.36 12.12 12.00 1 
462564580466250368 140.197  2.762  0.00 0.02  0.27 0.02         12.41 12.14 12.03 2 
450200778368771712 142.048  2.601 -1.86 0.02 -0.76 0.02   11.91 12.50 12.31 12.22 1 
462562003486635008 140.245  2.817  0.52 0.02 -0.89 0.02         12.41 11.94 11.79 3 
448678607600003072 144.814  0.614 -1.89 0.02 -1.27 0.02         12.37 11.95 11.79 1 
462176315424192512 140.249  2.454  0.48 0.04  0.57 0.04         13.58 13.13 12.99 2 
462176968259113856 140.213  2.418 -1.99 0.04 -0.58 0.05         13.60 13.00 12.72 1 
462182637615001472 141.718  1.912  0.27 0.06 -1.39 0.06  -12.66 13.67 12.82 12.50 3 
462184767921149568 141.722  2.013  0.56 0.04 -2.07 0.03  -10.22 13.20 12.49 12.31 3 
449433559768727808 142.893  0.792 -1.95 0.03 -0.98 0.03         12.78 12.31 12.13 1 
450190264288368128 142.026  2.287 -1.87 0.02 -0.96 0.02         12.82 12.44 12.28 1 
462555956171576832 140.167  2.534  0.49 0.03 -0.92 0.03         13.51 13.17 12.99 3 
450329043274034816 142.207  3.370 -1.50 0.07 -0.66 0.07         13.57 13.17 12.98 1 
461805470766663808 141.638  1.683 -1.72 0.01 -0.89 0.02    8.99 12.12 11.83 11.70 1 
449315637147695360 142.761 -0.311 -1.87 0.13 -1.18 0.17         14.53 13.71 13.38 1 
449240698558438784 143.046 -0.716 -1.83 0.02 -0.96 0.02         12.42 12.02 11.87 1 
449304710750730880 142.707 -0.700 -1.62 0.03 -0.90 0.04         13.60 13.23 13.07 1 
449243889717046784 143.140 -0.543 -1.51 0.07 -0.86 0.08         14.68 14.03 13.84 1 
448283092650089600 144.526 -0.091 -1.84 0.09 -0.70 0.07         14.90 14.15 13.90 1 
448574527653453696 144.121  0.514 -1.50 0.13 -1.45 0.13         15.13 14.31 14.06 1 
448438536107753472 143.893 -0.432 -1.44 0.01 -1.00 0.01         11.89 11.71 11.62 1 
448438914064872320 143.897 -0.419 -1.59 0.08 -1.06 0.07         14.53 13.75 13.53 1 
448340129815538048 144.240 -0.129 -1.76 0.05 -0.92 0.05  -10.73 13.70 12.92 12.65 1 
448379643514581632 144.191  0.409 -1.30 0.02 -0.76 0.02         12.42 12.16 11.99 1 
448571091679468800 143.941  0.303 -1.32 0.03 -0.84 0.03         13.17 12.76 12.61 1 
448344115545183360 144.163 -0.126 -1.55 0.04 -1.12 0.04         13.58 13.09 12.93 1 
461837803281103872 141.053  1.221  0.41 0.02 -1.72 0.02   -5.04 12.19 11.66 11.50 3 
461840414621191680 141.149  1.339  0.41 0.08 -1.66 0.09         14.15 13.28 13.03 3 
461841750349989888 141.240  1.474  0.37 0.07 -1.56 0.08         13.85 13.08 12.78 3 
461794132052408064 141.245  1.375  0.62 0.02 -1.70 0.02         11.72 11.23 10.70 3 
461794303851094656 141.256  1.417  0.55 0.01 -1.83 0.02         11.22 11.07 10.91 3 
461841239254884480 141.238  1.433  0.39 0.03 -1.20 0.04         13.58 13.14 12.91 3 
461841651571736576 141.239  1.456  0.38 0.01 -1.67 0.01  -32.82 11.18 10.85 10.65 3 
461647897005391744 141.288  0.333 -1.79 0.03 -1.02 0.04         13.50 13.01 12.95 1 
449713351118848384 142.218  1.295 -2.11 0.04 -0.99 0.04         12.55 11.96 11.62 1 
449416448619044224 143.124  0.748 -1.91 0.03 -0.89 0.03  -66.18 13.39 13.00 12.81 1 
461794200771882368 141.269  1.394  0.46 0.07 -1.71 0.09         14.21 13.34 13.10 3 
461838765353748480 141.036  1.330  0.45 0.02 -1.61 0.02  -14.47 12.49 12.21 12.13 3 
449560686503297792 142.338  0.228 -2.02 0.11 -1.19 0.13         14.76 13.87 13.61 1 
449354841608848384 142.625  0.185 -2.07 0.02 -1.17 0.02         12.33 11.97 11.80 1 
448661393369246464 143.351  0.725 -1.78 0.05 -0.96 0.04         13.76 13.29 13.03 1 
461672051901277824 141.318  0.467 -1.74 0.02 -1.21 0.02         12.26 12.01 11.91 1 
449430261233837312 143.058  0.849 -2.04 0.02 -0.95 0.02         11.34 10.97 10.78 1 
449575534208248960 142.073  0.289 -1.80 0.05 -0.73 0.06         13.47 12.85 12.66 1 
449663254620419584 142.303  0.649 -1.80 0.03 -0.88 0.03         12.53 11.90 11.72 1 
461774650080883200 141.476  1.217  0.54 0.03 -1.45 0.03  -20.22 13.22 12.85 12.64 3 
449465479965729152 142.608  0.537 -1.98 0.06 -0.96 0.06         14.00 13.44 13.25 1 
460117754775347840 141.492 -0.149 -1.77 0.04 -0.96 0.04         13.60 13.12 12.96 1 
461742455004767360 140.891  0.643 -1.83 0.07 -1.07 0.07         14.62 13.87 13.70 1 
449504405252350848 142.515  1.018 -2.05 0.07 -1.14 0.08         13.95 13.29 12.99 1 
449695415335450752 142.429  1.173  0.70 0.01 -1.31 0.02         11.82 11.55 11.37 3 
449498362235258112 142.650  0.898 -2.06 0.05 -0.50 0.06         13.28 12.47 12.18 1 
449442390222273152 142.926  1.045 -1.96 0.02 -1.03 0.02         12.61 12.27 12.14 1 
460135656199021568 141.247 -0.059 -2.11 0.07 -1.00 0.07         14.29 13.53 13.22 1 
461656413920589184 141.556  0.472 -1.47 0.10 -1.08 0.11         14.88 14.20 13.95 1 
449746748784446720 141.796  0.890 -1.90 0.08 -0.93 0.07         13.84 13.13 12.86 1 
449529767036913024 142.209 -0.120 -1.75 0.05 -1.04 0.05         13.82 13.26 13.06 1 
449793782969302912 141.723  1.538 -2.07 0.10 -0.72 0.10         15.05 14.30 13.96 1 
449286568808914048 143.049  0.107 -1.62 0.04 -1.06 0.04         13.61 13.07 12.86 1 
449300999899026816 142.888  0.088 -1.90 0.03 -0.90 0.04         13.42 13.01 12.77 1 
448526497037429376 143.287 -0.152 -1.55 0.10 -1.05 0.08         15.09 14.46 14.16 1 
449561923453964160 142.398  0.374 -1.78 0.04 -1.06 0.04         13.78 13.28 13.14 1 
449523238686708736 142.176 -0.322 -1.70 0.05 -1.31 0.05         14.34 13.87 13.67 1 
448603595991937792 143.653  0.096 -1.57 0.03 -1.13 0.03         13.57 13.12 12.92 1 
448616347752319104 143.567  0.355 -1.72 0.02 -1.03 0.02         12.49 12.21 12.04 1 
448457708841432704 143.659 -0.256 -1.64 0.06 -0.98 0.06         14.17 13.50 13.25 1 
449526262343782528 142.280 -0.179 -1.74 0.09 -1.06 0.09         14.16 13.40 13.13 1 
449293612555342848 142.895 -0.105 -1.94 0.01 -1.22 0.02          9.04  8.88  8.77 1 
461625082139049088 141.329 -0.001 -1.79 0.04 -1.18 0.04         13.46 12.97 12.75 1 
449623122445886336 141.877  0.265 -1.73 0.02 -1.07 0.02         12.37 12.11 11.94 1 
461628758631094912 141.504  0.227 -1.82 0.04 -0.98 0.04         13.58 13.06 12.83 1 
461803134304500224 141.523  1.567 -1.97 0.02 -0.74 0.02  -11.73 12.91 12.62 12.48 1 
449739533239340416 142.008  1.145 -1.88 0.02 -1.06 0.03         12.12 11.72 11.53 1 
461805264608251008 141.594  1.638 -2.14 0.04 -1.25 0.04   -1.92 13.52 12.69 12.37 1 
474395566099439872 142.232  4.179 -1.80 0.02 -0.52 0.01         11.09 10.99 10.91 1 
474383127874226560 142.109  4.066 -0.28 0.01  0.01 0.01          9.89  9.80  9.76 2 
474328908207670144 142.633  4.234 -2.25 0.12 -0.87 0.11         15.50 14.86 14.62 1 
486768748403067904 140.467  4.755  0.08 0.11  0.61 0.11         14.95 14.26 14.06 2 
466258767738519424 137.562  2.661  0.33 0.06  0.69 0.06         14.92 14.34 14.17 2 
486477240383202944 141.280  4.112 -1.76 0.03 -0.39 0.03         12.87 12.40 12.22 1 
450281832993531904 142.463  3.392 -1.79 0.02 -0.70 0.02         12.46 12.30 12.25 1 
462719474165871232 140.662  4.195 -1.99 0.02 -0.30 0.02         12.89 12.60 12.22 1 
474310422668126208 142.395  3.776  0.21 0.05  0.26 0.05         14.44 13.86 13.69 2 
461923251650070656 140.331  0.462  0.34 0.12 -1.13 0.13         15.50 14.83 14.68 3 
461232659568883840 139.791  0.265 -1.99 0.02 -0.83 0.03         12.73 12.32 12.12 1 
450358352130225024 142.006  3.694 -1.85 0.03 -1.09 0.02         13.04 12.55 12.36 1 
462387078058635776 141.692  3.841  0.62 0.02  0.26 0.02         12.48 12.32 12.25 2 
486464488621631360 141.394  4.110 -1.76 0.02 -0.36 0.02         13.14 12.76 12.65 1 
450323442637336320 141.939  3.207 -1.91 0.02 -0.70 0.02         12.91 12.64 12.51 1 
450314955780983680 141.868  2.899 -1.92 0.02 -0.72 0.02   -9.12 12.48 12.31 12.26 1 
450311382368184960 141.942  2.924 -1.88 0.02 -0.68 0.02  -12.19 12.88 12.50 12.36 1 
450313959348562688 141.932  2.922 -2.01 0.11 -0.74 0.09         14.91 14.04 13.90 1 
450314474744609408 141.932  2.965 -1.72 0.04 -0.69 0.04         13.94 13.36 13.20 1 
450214247385530624 141.926  2.660 -2.17 0.03 -0.74 0.03         13.49 13.13 12.99 1 
450342477931262592 142.056  3.226 -1.84 0.05 -0.34 0.05         14.53 14.12 14.03 1 
450342546650731392 142.072  3.247 -1.79 0.02 -0.64 0.02   64.87 12.41 12.00 11.90 1 
450315814774387968 141.842  2.984 -1.83 0.03 -0.66 0.02  -22.50 13.20 12.86 12.73 1 
450323854953073152 141.902  3.187 -1.97 0.11 -0.36 0.11         15.26 14.46 14.24 1 
450329902267581184 142.175  3.270 -1.61 0.10 -0.60 0.09         14.47 13.65 13.41 1 
450343165125998848 142.064  3.308 -1.73 0.01 -0.75 0.01  -11.63 12.25 12.06 11.97 1 
474051556399435264 143.519  4.048 -1.86 0.03 -0.62 0.03         13.21 12.70 12.49 1 
474528022889826176 142.125  5.130 -1.91 0.06 -0.52 0.05         13.60 13.04 12.85 1 
462327944948264448 141.679  2.924 -1.83 0.02 -0.40 0.02   -8.94 12.68 12.43 12.34 1 
462329181898814208 141.633  2.965 -2.00 0.02 -0.71 0.01  -30.06 12.07 11.82 11.69 1 
462341860642258688 141.521  2.964 -2.07 0.02 -0.73 0.01  -10.78 11.72 11.64 11.60 1 
462247508801375872 141.554  2.898 -1.93 0.02 -0.73 0.02  -13.47 12.37 12.19 12.12 1 
462324027938125440 141.739  2.821 -1.95 0.02 -0.75 0.02  -18.52 12.36 12.03 11.92 1 
450320556420308992 141.939  3.036 -1.96 0.03 -0.67 0.02          9.59  9.48  9.43 1 
450321071814319744 141.950  3.083 -1.61 0.02 -0.68 0.02         11.70 11.58 11.52 1 
462232184358166912 141.638  2.719 -1.94 0.04 -0.75 0.03         13.83 13.38 13.21 1 
450353537469226496 142.108  3.618 -1.42 0.09 -0.41 0.09         15.50 14.73 14.63 1 
450312688038338176 141.862  2.776 -1.98 0.02 -0.76 0.02         12.70 12.44 12.30 1 
450309458222913408 142.014  2.829 -2.14 0.04 -0.66 0.03         14.08 13.70 13.48 1 
450278087782233344 142.319  3.166 -1.41 0.05 -0.94 0.05         13.77 13.16 12.94 1 
450278431379592320 142.284  3.190 -2.33 0.10 -0.75 0.09         14.89 14.42 14.44 1 
449958164257593856 143.232  2.358 -1.75 0.01 -0.88 0.01         11.91 11.70 11.61 1 
450262282304191104 142.539  3.177 -1.60 0.02 -0.73 0.02         12.55 12.35 12.25 1 
449973969733694080 143.445  2.691 -1.78 0.57 -0.95 0.53         15.31 15.13 14.62 1 
449946481946541952 143.254  2.378 -1.89 0.03 -0.53 0.02         13.40 12.99 12.91 1 
486484559007327232 141.166  4.277 -1.81 0.02 -0.33 0.02         12.55 12.45 12.31 1 
449973385622352640 143.451  2.638 -1.68 0.03 -0.73 0.03         13.59 13.18 13.04 1 
449973832298948736 143.443  2.652 -1.69 0.03 -0.67 0.03         13.65 13.22 12.98 1 
450017606606063872 143.050  2.602 -1.70 0.02 -0.80 0.02         12.67 12.47 12.38 1 
462434975535508480 141.378  3.684 -1.92 0.09 -0.50 0.07         14.62 13.91 13.68 1 
462430921086525184 141.436  3.656  0.62 0.02  0.26 0.02         12.90 12.66 12.49 2 
462421918833957632 141.224  3.458 -1.97 0.01 -0.61 0.02         12.42 12.24 12.15 1 
462416558714683136 141.036  3.190 -2.01 0.01 -0.60 0.01   37.07 11.45 11.29 11.19 1 
462600039715949440 140.228  3.251 -0.25 0.02  0.61 0.02         12.26 12.04 11.92 2 
462686076500486656 140.644  3.786 -1.96 0.05 -0.40 0.05         13.97 13.32 13.10 1 
462407827040986496 141.249  3.343 -1.87 0.09 -0.58 0.11         14.92 14.01 13.78 1 
462416112038093696 141.054  3.128 -2.02 0.07 -0.63 0.06         14.14 13.34 13.10 1 
462414634569530240 141.172  3.316 -2.03 0.02 -0.62 0.03    6.80 13.04 12.50 12.36 1 
462319251936248832 141.067  2.982 -2.13 0.01 -0.62 0.01   15.10 11.78 11.58 11.46 1 
462342685275913216 141.615  3.053  0.60 0.03  0.04 0.03         13.42 13.06 12.89 2 
450196002364512128 142.195  2.591 -1.86 0.06 -0.65 0.06   -9.37 12.81 12.28 12.16 1 
450238677162698880 142.363  2.641 -1.77 0.01 -0.77 0.01         12.07 11.94 11.86 1 
450238917680857728 142.357  2.661 -1.90 0.01 -0.90 0.02  -17.64 10.94 10.82 10.78 1 
450242903410500480 142.271  2.665 -1.84 0.02 -0.78 0.02         12.96 12.64 12.54 1 
450243899842881280 142.302  2.740 -1.83 0.02 -0.73 0.02   -4.52 13.25 12.92 12.80 1 
474317432054647936 142.375  3.887 -1.81 0.02 -0.54 0.02         12.54 12.31 12.17 1 
462658382551377536 140.761  3.784 -1.66 0.02 -0.64 0.02         12.67 12.31 12.16 1 
462634605612448896 140.782  3.755  0.45 0.07  0.39 0.07         14.28 13.49 13.34 2 
462629039334972160 140.714  3.516 -2.09 0.02 -0.43 0.02         11.39 11.14 11.03 1 
462622476625218816 140.798  3.342 -1.91 0.05 -0.58 0.05   -6.42 13.31 12.62 12.37 1 
462614024129364480 140.972  3.423  0.55 0.07  0.38 0.07         14.53 13.74 13.54 2 
462608492211485440 140.937  3.423 -2.02 0.01 -0.33 0.01  -14.71 11.89 11.76 11.63 1 
462618319096588160 140.915  3.568  0.47 0.02  0.37 0.02  -34.78 12.44 12.22 12.16 2 
462604540841647104 140.981  3.199 -1.98 0.05 -0.60 0.05         13.95 13.29 13.06 1 
462625431562482560 140.734  3.438 -2.11 0.02 -0.54 0.02    3.35 12.08 11.87 11.72 1 
462402368142988544 141.438  3.289 -1.90 0.02 -0.58 0.03  -68.94 13.08 12.76 12.63 1 
450260564315763328 142.514  3.081 -1.84 0.02 -0.82 0.02  -53.26 10.38 10.31 10.26 1 
462632269151641216 140.770  3.597 -2.16 0.12 -0.61 0.12         15.07 14.25 13.79 1 
450247198377705728 142.366  2.843 -1.83 0.02 -0.71 0.02         13.27 12.94 12.86 1 
450247473255579648 142.384  2.894 -1.95 0.02 -1.00 0.02         12.36 12.19 12.06 1 
462300418500621056 141.326  2.956 -2.09 0.08 -0.66 0.08         14.62 13.89 13.68 1 
462250665599325440 141.498  2.878 -1.70 0.09 -0.65 0.05                           1 
462302759261993600 141.212  2.921 -2.30 0.02 -0.55 0.02   32.29 11.84 11.46 11.29 1 
462346258688703872 141.421  3.022 -2.11 0.06 -0.72 0.06         14.49 13.74 13.49 1 
462395633634368128 141.398  3.140 -1.93 0.06 -0.58 0.07         14.64 13.95 13.77 1 
462509123849046272 140.923  3.011 -1.75 0.09 -0.61 0.09         14.44 13.58 13.40 1 
449177992039871744 143.696  2.214 -1.76 0.06 -0.93 0.05         14.47 13.77 13.63 1 
449204895715645440 143.692  2.537 -2.06 0.01 -0.52 0.01         11.45 11.26 11.24 1 
462509978541731200 140.963  3.067 -2.26 0.10 -0.80 0.10         14.75 13.82 13.65 1 
462251185293398272 141.442  2.827 -1.99 0.02 -0.88 0.02   15.41 12.55 12.38 12.28 1 
450239501796398080 142.399  2.694 -2.33 0.03 -1.01 0.03         12.50 12.28 12.16 1 
449154077656533760 143.909  2.517 -1.83 0.18 -0.70 0.11         13.89 13.18 12.95 1 
474095983540828544 142.853  3.585 -2.37 0.07 -0.66 0.05         12.88 12.64 12.63 1 
462444768060690432 141.328  3.910 -1.86 0.02 -0.48 0.02         11.71 11.51 11.43 1 
462320076569966592 141.041  2.991 -2.04 0.02 -0.66 0.02         12.95 12.59 12.41 1 
450327668884550656 142.291  3.327 -1.75 0.05 -0.65 0.05         13.94 13.37 13.18 1 
450327737604022400 142.277  3.329 -1.74 0.02 -0.61 0.01  -40.47 12.39 12.24 12.06 1 
450303032951762304 142.130  2.953 -1.82 0.02 -0.61 0.02  -76.15 12.70 12.50 12.42 1 
450299803136387840 142.164  2.909 -1.75 0.01 -1.15 0.01         12.28 12.11 12.04 1 
450275339003166080 142.436  3.182 -1.78 0.02 -0.61 0.01   20.13 11.90 11.70 11.51 1 
474096567656477312 142.780  3.417 -1.65 0.06 -0.66 0.05         14.48 13.80 13.59 1 
450063545576702208 142.864  3.035 -1.67 0.03 -0.71 0.03         13.27 12.90 12.74 1 
449935658626632192 142.693  2.281 -1.89 0.03 -0.28 0.03         13.29 12.90 12.77 1 
449937101735338752 142.640  2.337 -1.86 0.02 -0.80 0.02  -12.49 12.94 12.59 12.49 1 
450290491647406976 142.186  2.685 -1.89 0.10 -0.87 0.08         14.92 14.18 13.98 1 
463352689785449728 140.123  3.356 -2.17 0.08 -0.34 0.08         14.18 13.45 13.13 1 
486767236574618624 140.518  4.707  0.22 0.03  0.28 0.03         13.50 13.09 12.93 2 
463654162130179968 139.087  3.876  0.31 0.06  0.73 0.06         14.48 13.84 13.56 2 
463558126660454528 139.802  4.445 -0.18 0.09  0.74 0.08         15.07 14.47 14.33 2 
462328185466456832 141.658  2.869 -2.12 0.04 -0.95 0.03   18.38 10.35 10.27 10.21 1 
462340554972241024 141.584  2.916 -1.93 0.02 -0.93 0.02  -15.39 11.96 11.75 11.67 1 
462234349021610624 141.647  2.832  0.71 0.04 -1.42 0.04         13.68 13.06 12.88 3 
462339489820098688 141.657  3.249 -1.64 0.11 -0.94 0.11         14.16 12.92 12.38 1 
486422642759322368 141.610  4.383  0.35 0.12  0.47 0.13         15.52 15.00 14.92 2 
462322889765427968 141.803  2.847 -1.96 0.02 -0.73 0.02   12.12 11.82 11.63 11.52 1 
462323993578381952 141.758  2.865 -1.98 0.04 -0.76 0.04         14.03 13.54 13.37 1 
462329937812987008 141.730  3.062 -2.20 0.05 -0.77 0.05         13.99 13.41 13.17 1 
466755884431903872 137.992  3.488  0.22 0.03  0.70 0.03         13.52 13.04 12.99 2 
466725991461297920 138.337  3.896  0.05 0.03  0.87 0.03         13.57 13.10 12.91 2 
466310096885753600 138.381  3.247 -0.10 0.11  1.01 0.11         15.62 14.81 14.59 2 
466685859285236480 138.368  3.317 -0.13 0.01  0.65 0.01         11.52 11.43 11.34 2 
463685974949183104 138.443  3.501  0.55 0.07  0.62 0.07         15.16 14.54 14.27 2 
463427971971328896 139.558  3.554 -2.14 0.04 -0.84 0.04         13.58 13.02 12.82 1 
463439757361590656 139.537  3.548 -2.04 0.02 -0.80 0.02         12.96 12.61 12.46 1 
463446113913113088 139.360  3.712  0.04 0.08  0.54 0.08         12.56 12.19 12.06 2 
461600922944767616 138.389  1.264 -0.22 0.01  0.63 0.02         11.80 11.70 11.64 2 
464610531090973824 138.054  1.048 -0.28 0.01  0.63 0.01         12.12 12.04 11.92 2 
461591100362108416 138.430  1.027  0.22 0.04  0.98 0.04         12.71 12.34 12.25 2 
463114473718555008 138.371  1.370 -0.03 0.08  0.75 0.09         14.76 14.13 13.92 2 
463672166632711552 138.801  3.532  0.18 0.02  0.73 0.02         12.99 12.70 12.59 2 
463154743331575552 138.306  1.929 -0.10 0.02  0.74 0.02  -13.97 10.96 10.76 10.71 2 
463131481788742016 138.257  1.843 -0.07 0.06  0.75 0.07         14.46 13.75 13.66 2 
463418660482347008 139.574  3.342  0.22 0.02  0.61 0.02  -37.41 12.76 12.49 12.38 2 
463348154299755392 140.015  3.174  0.22 0.01  0.48 0.01  -46.60 11.53 11.35 11.26 2 
462936971310606976 139.956  2.588  0.45 0.01  0.53 0.02         12.02 11.82 11.69 2 
463309224716497152 139.989  2.596  0.38 0.02  0.66 0.02  -36.45 12.96 12.66 12.51 2 
463003491763392128 139.584  2.685 -0.18 0.02  1.04 0.02          9.60  9.59  9.57 2 
462950543407262720 139.778  2.555  0.32 0.01  0.72 0.02  -37.98 12.26 12.07 11.98 2 
462937314908005376 139.896  2.517  0.34 0.02  0.68 0.02  -13.97 12.73 12.41 12.31 2 
462936627713236992 139.929  2.525  0.29 0.06  0.70 0.07         14.64 13.90 13.67 2 
462937108749564672 139.924  2.559  0.47 0.07  0.68 0.08         14.76 14.01 13.78 2 
463343996771656704 140.116  3.140  0.33 0.02  0.56 0.03         13.33 12.95 12.84 2 
463339426926271616 139.764  2.998  0.26 0.02  0.52 0.03         13.44 13.11 12.88 2 
463379456021155200 139.609  2.804  0.21 0.03  0.78 0.04         13.43 12.98 12.82 2 
463380521173026048 139.670  2.882  0.31 0.05  0.83 0.05         14.30 13.65 13.48 2 
463335612995345408 139.823  2.936  0.28 0.03  0.52 0.04         13.80 13.24 13.09 2 
462955800446542848 139.662  2.685  0.20 0.06  0.70 0.07         14.48 13.59 13.61 2 
463002804569309696 139.637  2.691  0.27 0.02  0.76 0.03  -40.05 13.26 12.93 12.84 2 
463331558545874560 139.706  2.788  0.22 0.04  0.56 0.05         13.96 13.37 13.22 2 
463362516670353920 139.857  3.223  0.18 0.07  0.37 0.07         15.06 14.31 14.14 2 
463345061923315712 140.063  3.152  0.28 0.02  0.57 0.02  -33.76 12.68 12.42 12.33 2 
463320769588345216 140.044  3.026  0.30 0.02  0.55 0.02  -50.16 10.61 10.54 10.50 2 
462954769655071488 139.737  2.686  0.20 0.02  0.58 0.02         12.69 12.47 12.35 2 
463333413971731840 139.700  2.857  0.33 0.02  0.93 0.02  -15.34 10.84 10.46 10.26 2 
463365024931268608 139.817  3.192  0.30 0.02  0.53 0.02         12.91 12.59 12.47 2 
463329698820356352 139.819  2.902  0.27 0.01  0.55 0.02  -22.13 12.39 12.25 12.15 2 
463329703120356608 139.809  2.906  0.46 0.05  0.69 0.05         14.23 13.68 13.51 2 
463328706687993728 139.832  2.782  0.25 0.05  0.61 0.06         14.60 13.92 13.66 2 
463325408153151232 139.869  2.636  0.43 0.03  0.74 0.04         13.71 13.16 12.98 2 
463314000719999232 139.921  2.712  0.41 0.01  0.63 0.01  -54.36 12.15 12.08 11.97 2 
463606917489859072 139.038  3.030  0.13 0.02  0.57 0.02         12.75 12.36 12.25 2 
463412544448932608 139.305  3.273  0.22 0.02  0.55 0.02         13.04 12.77 12.65 2 
463752705860047104 139.066  4.118  0.21 0.10  0.80 0.12         14.96 14.25 13.92 2 
463407768447010432 139.481  3.300  0.26 0.02  0.53 0.02         12.80 12.54 12.44 2 
463395536378473728 139.521  3.251 -2.21 0.02 -0.71 0.02         12.86 12.48 12.32 1 
463419141518705280 139.535  3.298  0.18 0.10  0.38 0.09         14.82 14.04 13.71 2 
463214254399414400 139.216  2.921  0.28 0.10  0.46 0.13         14.57 13.76 13.50 2 
463589394023733888 139.227  2.944  0.20 0.08  0.46 0.10         14.87 14.16 13.82 2 
463387908516678144 139.652  3.064  0.35 0.07  0.60 0.08         14.55 13.87 13.64 2 
463379348642606336 139.592  2.759  0.06 0.13  0.81 0.14         14.99 14.15 14.03 2 
463241913988708096 138.578  2.219 -0.05 0.04  0.72 0.04         13.30 12.70 12.54 2 
463199514071506304 138.795  2.437 -0.01 0.04  0.73 0.04         13.58 13.04 12.83 2 
466159674252121472 138.140  1.993  0.06 0.02  0.98 0.02         12.84 12.46 12.23 2 
466158226842441472 138.183  1.946 -0.27 0.01  0.65 0.01         11.00 10.80 10.67 2 
466126929420780288 138.086  1.697 -0.19 0.02  0.81 0.03         13.19 12.78 12.71 2 
466296563449048192 137.980  2.869 -0.01 0.02  0.83 0.02  -61.94 13.21 12.15 12.66 2 
463415361947482752 139.632  3.316  0.32 0.01  0.50 0.01         12.26 12.11 11.99 2 
463380280654857216 139.587  2.869  0.36 0.05  0.72 0.06         14.40 13.72 13.56 2 
463431339227522944 139.467  3.343  0.24 0.02  0.63 0.02         11.33 11.26 11.19 2 
466348446655405312 137.702  2.907 -0.12 0.05  0.93 0.05         14.43 13.73 13.65 2 
464643310272433152 137.823  1.551 -0.30 0.02  0.69 0.02         10.07  9.98  9.96 2 
464633964432243328 137.792  1.263 -0.32 0.02  0.73 0.02         12.72 12.51 12.38 2 
463390760374895616 139.609  3.165  0.28 0.02  0.68 0.02  -29.39 12.87 12.57 12.49 2 
463415087070002816 139.659  3.311  0.32 0.04  0.47 0.04         13.67 13.12 12.88 2 
466195270941646976 137.745  1.783  0.33 0.04  0.80 0.04         10.67 10.47 10.36 2 
474087599764674048 143.045  3.603 -2.11 0.11 -0.63 0.09         15.11 14.49 14.20 1 
449132774623671552 144.206  2.481 -1.56 0.05 -0.71 0.04         14.34 13.82 13.70 1 
463447002967051776 139.445  3.794  0.43 0.11  0.57 0.12         15.15 14.27 14.20 2 
463427765812901760 139.574  3.551 -2.25 0.02 -0.82 0.02         12.91 12.45 12.31 1 
487798337963293184 139.489  4.978  0.43 0.01  0.56 0.02         12.12 11.90 11.79 2 
463427525295172608 139.630  3.602  0.32 0.10  0.51 0.10         15.07 14.35 14.14 2 
